Passive Sensing and Communication Using Visible Light: Taxonomy, Challenges and Opportunities

For more than a century, artificial lighting has served mainly for illumination. Only recently, we start to transform our lighting infrastructure to provide new services such as indoor localization and network connectivity. These innovative advancements rely on two key requirements: the ability to modulate light sources (for data transmission) and the presence of photodetectors on objects (for data reception). But not all lights can be modulated and most objects do not have photodetectors. To overcome these limitations, researchers are developing novel sensing and communication methods that exploit passive light sources, such as the sun, and that leverage the external surfaces of objects, such as fingers and car roofs, to create a new generation of cyber-physical systems based on visible light. In this article we propose a taxonomy to analyze these novel contributions. Our taxonomy allows us to identify the overarching principles, challenges and opportunities of this new rising area.

==> outline.txt <==
########################################################
Title: Passive Sensing and Communication with Visible Light: Challenges, Potentials, and State-of-the-Art
Title: Passive Visible Light Networks: State-of-the-Art, Properties, Challenges and Potentials
Title: Passive Visible Light Networks: An Overview

########################################################
I. Introduction

Active Visible Light Communication and Sensing are being exploited by researchers and companies for various applications, such as high-speed Internet (communication), indoor localization (sensing), Vehicle-to-X communication, location-based services (mine, museum), among others. All of these scenarios require users/nodes to be equipped with electronic devices and photosensors to detect/transmit light signals.

However, there are also a large of scenarios where users/nodes do not want/need to carry electronic devices. Besides, there are pervasive existence of lights that can not be controlled/modulated to transmit data, e.g., the sunlight, the incandescent lights, among others. It would be a pity that we can not make better use of these lights to transmit data or for sensing.

In this paper, we will exploit the pervasive existence of lights to build a passive system for communication and sensing. The key innovation in this system is to exploit the light reflected by the surface of objects. The key enabler is the mobility of objects that can disturb their surrounding lights, which can then be detected by photosensors residing at the receivers to decode information.

This will enable various applications: 1) passive communication (our CoNEXT paper); 2) passive localization smart lighting; 3) occupation detection (people); 4) gesture detection (human sensing & others), and among many others.

[FIGURE 1]: Conceptual applications of passive sensing and communication with visible light. Compare with active RF&VLC, and passive VLC.

Realizing such systems has many challenges, such as (1) weak reflected signals; (2) a large range of noise floor; (3) collisions; (4) distortions, and so on.

In this papers, we will discuss these challenges, the potential applications. We will summarize the state-of-the-art and discuss future directions.


########################################################
II. Principles of Visible Light Radiation, Reflection, and Reception
(brief introduction)

A. Radiation
B. Reflection
C. Reception

[FIGURE 2]: The radiation, reflection, and reception of visible lights


########################################################
III. Typical System Architecture

The architecture/blocks of a typical passive sensing/communication system;
Exploit NLOS light;
Transmitter’s characters;
Design of the Receivers;
Objects;
Modulated lights and No-Modulated lights.
The key enabler is the mobility of objects.

[FIGURE 3]: System Architecture

########################################################
IV. Challenges

A. Weak Reflected Signal
B. Noise Floor
C. Battery-less RX
D. Collisions
E. Impact of Object’s Shape
F. Sensing in the Dark
G. Capacity
H. Decoding

[FIGURE] ?

########################################################
V. Potential Applications and State-of-the-Art

A. Passive Sensing
   * Localization (JSAC submission)

[FIGURE 4]: Preliminary results of passive localization.

   * Zero-energy sensing of cars (part of the application test of CoNEXT paper, extension beyond that)
   * Occupation detection (CeilingSee)
   * Gesture Control (human sensing, the tech report about gesture recognition)
   * Activity detection (door close/open)
   * Accurate near-field sensing (Okuli)
   * (Any reservations?) Color sensing (paper “LED-Based Color Sensing and Control”)
   * Smart lighting of street lights (part of Hajo’s work)

B. Passive Communication
   * event monitoring (CoNEXT paper and Rens’s work)
   *
[FIGURE 5]: Preliminary results of passive communication.


[TABLE I]: A table summarizes the state-of-the-art.


########################################################
VI. Conclusion
Great potentials of passive sensing and communication with ambient light. Lots of applications will be enabled based on this technology. Challenges are waiting to be solved.


########################################################
References
1. Mobicom'15, Extending Mobile Interaction Through Near-Field Visible Light Sensing,	(sensing)
2. Mobicom'15, Human sensing using visible light communication,	(sensing)
3. IPSN'15, Poster: LocaLight - A Battery-free Passive Localization System Using Visible Light,	(sensing)
4. VLCS'16, Visible Light based Activity Sensing using Ceiling Photosensors,	(sensing)
5. Tech Report'16, Reusing Ambient Light to Recognize Hand Gestures,	(sensing)
6. IEEE SENSORS JOURNAL‘15, LED-Based Color Sensing and Control,	(sensing)
7. IEEE SENSORS JOURNAL‘16, Daylight Sensing LED Lighting System,	(sensing)
8. Percom'17, CeilingSee,	(sensing)
9. CoNEXT'16, Passive communication with ambient light,	(communication)
10. Mobicom'14, Wireless Barcode for tagging infrastructure,	(communication)
11. Hotmobile'15, Retro-VLC,	(communication)
12. …

